LUXOR: An FPGA Logic Cell Architecture for Efficient Compressor Tree Implementations

We propose two tiers of modifications to FPGA logic cell architecture to deliver a variety of performance and utilization benefits with only minor area overheads. In the irst tier, we augment existing commercial logic cell datapaths with a 6-input XOR gate in order to improve the expressiveness of each element, while maintaining backward compatibility. This new architecture is vendor-agnostic, and we refer to it as LUXOR. We also consider a secondary tier of vendor-speciic modifications to both Xilinx and Intel FPGAs, which we refer to as X-LUXOR+ and I-LUXOR+ respectively. We demonstrate that compressor tree synthesis using generalized parallel counters (GPCs) is further improved with the proposed modifications. Using both the Intel adaptive logic module and the Xilinx slice at the 65nm technology node for a comparative study, it is shown that the silicon area overhead is less than 0.5% for LUXOR and 5-6% for LUXOR+, while the delay increments are 1-6% and 3-9% respectively. We demonstrate that LUXOR can deliver an average reduction of 13-19% in logic utilization on micro-benchmarks from a variety of domains.BNN benchmarks benefit the most with an average reduction of 37-47% in logic utilization, which is due to the highly-efficient mapping of the XnorPopcount operation on our proposed LUXOR+ logic cells.

==> data/Xilinx_tomas_popcount512.csv <==
number,name,cost,count
0,Bypass,0,49
1,FA,1,4
2,C6:111,3,71
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,23
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,37
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,2
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,112


==> data/luxor_all_raw/Intel_LUT_ours1_bnn_0.csv <==
number,name,cost,count
0,Bypass,0,29
1,FA,1,0
2,C6:111,2,76
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,44


==> data/luxor_all_raw/Intel_LUT_ours1_bnn_1.csv <==
number,name,cost,count
0,Bypass,0,36
1,FA,1,2
2,C6:111,2,177
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,69


==> data/luxor_all_raw/Intel_LUT_ours1_bnn_2.csv <==
number,name,cost,count
0,Bypass,0,39
1,FA,1,2
2,C6:111,2,265
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,236


==> data/luxor_all_raw/Intel_LUT_ours1_bnn_3.csv <==
number,name,cost,count
0,Bypass,0,74
1,FA,1,1
2,C6:111,2,867
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,145


==> data/luxor_all_raw/Intel_LUT_ours1_bnn_4.csv <==
number,name,cost,count
0,Bypass,0,103
1,FA,1,1
2,C6:111,2,1933
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,102


==> data/luxor_all_raw/Intel_LUT_ours1_paper_0.csv <==
number,name,cost,count
0,Bypass,0,1
1,FA,1,1
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_1.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,0
2,C6:111,2,1
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_10.csv <==
number,name,cost,count
0,Bypass,0,61
1,FA,1,2
2,C6:111,2,1266
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,87


==> data/luxor_all_raw/Intel_LUT_ours1_paper_11.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,2
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_12.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,1
2,C6:111,2,2
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_13.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,2
2,C6:111,2,3
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,3


==> data/luxor_all_raw/Intel_LUT_ours1_paper_14.csv <==
number,name,cost,count
0,Bypass,0,21
1,FA,1,0
2,C6:111,2,13
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,3


==> data/luxor_all_raw/Intel_LUT_ours1_paper_15.csv <==
number,name,cost,count
0,Bypass,0,26
1,FA,1,1
2,C6:111,2,19
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,17


==> data/luxor_all_raw/Intel_LUT_ours1_paper_16.csv <==
number,name,cost,count
0,Bypass,0,37
1,FA,1,0
2,C6:111,2,44
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,34


==> data/luxor_all_raw/Intel_LUT_ours1_paper_17.csv <==
number,name,cost,count
0,Bypass,0,24
1,FA,1,2
2,C6:111,2,145
3,C15:111,3,1
4,C23:111,2,0
5,C25:121,2,16


==> data/luxor_all_raw/Intel_LUT_ours1_paper_18.csv <==
number,name,cost,count
0,Bypass,0,30
1,FA,1,2
2,C6:111,2,283
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,48


==> data/luxor_all_raw/Intel_LUT_ours1_paper_19.csv <==
number,name,cost,count
0,Bypass,0,49
1,FA,1,0
2,C6:111,2,612
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,60


==> data/luxor_all_raw/Intel_LUT_ours1_paper_2.csv <==
number,name,cost,count
0,Bypass,0,0
1,FA,1,0
2,C6:111,2,3
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_20.csv <==
number,name,cost,count
0,Bypass,0,105
1,FA,1,0
2,C6:111,2,1305
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,46


==> data/luxor_all_raw/Intel_LUT_ours1_paper_21.csv <==
number,name,cost,count
0,Bypass,0,117
1,FA,1,1
2,C6:111,2,2591
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,126


==> data/luxor_all_raw/Intel_LUT_ours1_paper_22.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,0
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_23.csv <==
number,name,cost,count
0,Bypass,0,9
1,FA,1,0
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_24.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,4
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_25.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,3
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,2


==> data/luxor_all_raw/Intel_LUT_ours1_paper_26.csv <==
number,name,cost,count
0,Bypass,0,0
1,FA,1,0
2,C6:111,2,6
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_27.csv <==
number,name,cost,count
0,Bypass,0,25
1,FA,1,2
2,C6:111,2,4
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,4


==> data/luxor_all_raw/Intel_LUT_ours1_paper_28.csv <==
number,name,cost,count
0,Bypass,0,17
1,FA,1,4
2,C6:111,2,1
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,10


==> data/luxor_all_raw/Intel_LUT_ours1_paper_29.csv <==
number,name,cost,count
0,Bypass,0,24
1,FA,1,2
2,C6:111,2,8
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,8


==> data/luxor_all_raw/Intel_LUT_ours1_paper_3.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,1
2,C6:111,2,6
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,1


==> data/luxor_all_raw/Intel_LUT_ours1_paper_30.csv <==
number,name,cost,count
0,Bypass,0,18
1,FA,1,2
2,C6:111,2,14
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,8


==> data/luxor_all_raw/Intel_LUT_ours1_paper_31.csv <==
number,name,cost,count
0,Bypass,0,13
1,FA,1,2
2,C6:111,2,17
3,C15:111,3,0
4,C23:111,2,1
5,C25:121,2,6


==> data/luxor_all_raw/Intel_LUT_ours1_paper_32.csv <==
number,name,cost,count
0,Bypass,0,12
1,FA,1,1
2,C6:111,2,30
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,4


==> data/luxor_all_raw/Intel_LUT_ours1_paper_33.csv <==
number,name,cost,count
0,Bypass,0,68
1,FA,1,4
2,C6:111,2,18
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,22


==> data/luxor_all_raw/Intel_LUT_ours1_paper_34.csv <==
number,name,cost,count
0,Bypass,0,70
1,FA,1,4
2,C6:111,2,23
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,25


==> data/luxor_all_raw/Intel_LUT_ours1_paper_35.csv <==
number,name,cost,count
0,Bypass,0,65
1,FA,1,2
2,C6:111,2,15
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,40


==> data/luxor_all_raw/Intel_LUT_ours1_paper_36.csv <==
number,name,cost,count
0,Bypass,0,64
1,FA,1,2
2,C6:111,2,37
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,29


==> data/luxor_all_raw/Intel_LUT_ours1_paper_37.csv <==
number,name,cost,count
0,Bypass,0,124
1,FA,1,4
2,C6:111,2,31
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,40


==> data/luxor_all_raw/Intel_LUT_ours1_paper_38.csv <==
number,name,cost,count
0,Bypass,0,6
1,FA,1,2
2,C6:111,2,0
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_39.csv <==
number,name,cost,count
0,Bypass,0,8
1,FA,1,1
2,C6:111,2,1
3,C15:111,3,0
4,C23:111,2,1
5,C25:121,2,0


==> data/luxor_all_raw/Intel_LUT_ours1_paper_4.csv <==
number,name,cost,count
0,Bypass,0,11
1,FA,1,2
2,C6:111,2,10
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,6


==> data/luxor_all_raw/Intel_LUT_ours1_paper_40.csv <==
number,name,cost,count
0,Bypass,0,32
1,FA,1,4
2,C6:111,2,2
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,1


==> data/luxor_all_raw/Intel_LUT_ours1_paper_41.csv <==
number,name,cost,count
0,Bypass,0,41
1,FA,1,2
2,C6:111,2,6
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,2


==> data/luxor_all_raw/Intel_LUT_ours1_paper_42.csv <==
number,name,cost,count
0,Bypass,0,39
1,FA,1,1
2,C6:111,2,9
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,5


==> data/luxor_all_raw/Intel_LUT_ours1_paper_43.csv <==
number,name,cost,count
0,Bypass,0,34
1,FA,1,3
2,C6:111,2,16
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,4


==> data/luxor_all_raw/Intel_LUT_ours1_paper_44.csv <==
number,name,cost,count
0,Bypass,0,96
1,FA,1,2
2,C6:111,2,15
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,13


==> data/luxor_all_raw/Intel_LUT_ours1_paper_45.csv <==
number,name,cost,count
0,Bypass,0,108
1,FA,1,1
2,C6:111,2,25
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,13


==> data/luxor_all_raw/Intel_LUT_ours1_paper_46.csv <==
number,name,cost,count
0,Bypass,0,105
1,FA,1,2
2,C6:111,2,26
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,22


==> data/luxor_all_raw/Intel_LUT_ours1_paper_47.csv <==
number,name,cost,count
0,Bypass,0,97
1,FA,1,3
2,C6:111,2,33
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,27


==> data/luxor_all_raw/Intel_LUT_ours1_paper_48.csv <==
number,name,cost,count
0,Bypass,0,105
1,FA,1,1
2,C6:111,2,39
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,35


==> data/luxor_all_raw/Intel_LUT_ours1_paper_49.csv <==
number,name,cost,count
0,Bypass,0,106
1,FA,1,3
2,C6:111,2,59
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,29


==> data/luxor_all_raw/Intel_LUT_ours1_paper_5.csv <==
number,name,cost,count
0,Bypass,0,22
1,FA,1,3
2,C6:111,2,27
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,9


==> data/luxor_all_raw/Intel_LUT_ours1_paper_50.csv <==
number,name,cost,count
0,Bypass,0,90
1,FA,1,4
2,C6:111,2,58
3,C15:111,3,12
4,C23:111,2,0
5,C25:121,2,31


==> data/luxor_all_raw/Intel_LUT_ours1_paper_51.csv <==
number,name,cost,count
0,Bypass,0,186
1,FA,1,9
2,C6:111,2,69
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,51


==> data/luxor_all_raw/Intel_LUT_ours1_paper_52.csv <==
number,name,cost,count
0,Bypass,0,203
1,FA,1,5
2,C6:111,2,75
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,65


==> data/luxor_all_raw/Intel_LUT_ours1_paper_6.csv <==
number,name,cost,count
0,Bypass,0,42
1,FA,1,1
2,C6:111,2,58
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,20


==> data/luxor_all_raw/Intel_LUT_ours1_paper_7.csv <==
number,name,cost,count
0,Bypass,0,14
1,FA,1,2
2,C6:111,2,134
3,C15:111,3,5
4,C23:111,2,0
5,C25:121,2,21


==> data/luxor_all_raw/Intel_LUT_ours1_paper_8.csv <==
number,name,cost,count
0,Bypass,0,45
1,FA,1,0
2,C6:111,2,299
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,33


==> data/luxor_all_raw/Intel_LUT_ours1_paper_9.csv <==
number,name,cost,count
0,Bypass,0,49
1,FA,1,1
2,C6:111,2,616
3,C15:111,3,0
4,C23:111,2,0
5,C25:121,2,56


==> data/luxor_all_raw/Xilinx_Xor6_bnn_0.csv <==
number,name,cost,count
0,Bypass,0,38
1,FA,1,2
2,C6:111,2,61
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,11
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,12
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,5


==> data/luxor_all_raw/Xilinx_Xor6_bnn_1.csv <==
number,name,cost,count
0,Bypass,0,112
1,FA,1,1
2,C6:111,2,129
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,40
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_bnn_2.csv <==
number,name,cost,count
0,Bypass,0,166
1,FA,1,2
2,C6:111,2,257
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,58
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,45
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,4


==> data/luxor_all_raw/Xilinx_Xor6_bnn_3.csv <==
number,name,cost,count
0,Bypass,0,215
1,FA,1,1
2,C6:111,2,510
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,84
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,123
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,12


==> data/luxor_all_raw/Xilinx_Xor6_bnn_4.csv <==
number,name,cost,count
0,Bypass,0,621
1,FA,1,1
2,C6:111,2,1029
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,333
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,97
8,C1415:5,4,1
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_0.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,0
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_1.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,0
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_10.csv <==
number,name,cost,count
0,Bypass,0,116
1,FA,1,1
2,C6:111,2,798
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,209
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,28
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_11.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_12.csv <==
number,name,cost,count
0,Bypass,0,3
1,FA,1,0
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_13.csv <==
number,name,cost,count
0,Bypass,0,10
1,FA,1,1
2,C6:111,2,4
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_14.csv <==
number,name,cost,count
0,Bypass,0,6
1,FA,1,0
2,C6:111,2,9
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_15.csv <==
number,name,cost,count
0,Bypass,0,23
1,FA,1,1
2,C6:111,2,16
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,4
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,6


==> data/luxor_all_raw/Xilinx_Xor6_paper_16.csv <==
number,name,cost,count
0,Bypass,0,53
1,FA,1,0
2,C6:111,2,39
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,14
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,4


==> data/luxor_all_raw/Xilinx_Xor6_paper_17.csv <==
number,name,cost,count
0,Bypass,0,72
1,FA,1,0
2,C6:111,2,84
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,17
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,14
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,6


==> data/luxor_all_raw/Xilinx_Xor6_paper_18.csv <==
number,name,cost,count
0,Bypass,0,96
1,FA,1,1
2,C6:111,2,168
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,28
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,39
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,7


==> data/luxor_all_raw/Xilinx_Xor6_paper_19.csv <==
number,name,cost,count
0,Bypass,0,223
1,FA,1,1
2,C6:111,2,340
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,69
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,71
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,5


==> data/luxor_all_raw/Xilinx_Xor6_paper_2.csv <==
number,name,cost,count
0,Bypass,0,1
1,FA,1,1
2,C6:111,2,2
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_20.csv <==
number,name,cost,count
0,Bypass,0,465
1,FA,1,1
2,C6:111,2,684
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,240
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,40
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_21.csv <==
number,name,cost,count
0,Bypass,0,520
1,FA,1,2
2,C6:111,2,1374
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,194
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,368
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,2
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,23


==> data/luxor_all_raw/Xilinx_Xor6_paper_22.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,0
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_23.csv <==
number,name,cost,count
0,Bypass,0,9
1,FA,1,0
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_24.csv <==
number,name,cost,count
0,Bypass,0,7
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_25.csv <==
number,name,cost,count
0,Bypass,0,5
1,FA,1,2
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_26.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_27.csv <==
number,name,cost,count
0,Bypass,0,25
1,FA,1,0
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,2
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_28.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_29.csv <==
number,name,cost,count
0,Bypass,0,39
1,FA,1,3
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,3
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_3.csv <==
number,name,cost,count
0,Bypass,0,9
1,FA,1,0
2,C6:111,2,5
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_30.csv <==
number,name,cost,count
0,Bypass,0,41
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,7
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_31.csv <==
number,name,cost,count
0,Bypass,0,44
1,FA,1,3
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,8
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_32.csv <==
number,name,cost,count
0,Bypass,0,30
1,FA,1,5
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,10
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_33.csv <==
number,name,cost,count
0,Bypass,0,30
1,FA,1,2
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,13
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,2
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_34.csv <==
number,name,cost,count
0,Bypass,0,23
1,FA,1,1
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,8
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,7
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_35.csv <==
number,name,cost,count
0,Bypass,0,23
1,FA,1,1
2,C6:111,2,2
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,7
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,11
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,3
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_36.csv <==
number,name,cost,count
0,Bypass,0,98
1,FA,1,3
2,C6:111,2,2
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,16
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,8
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,6


==> data/luxor_all_raw/Xilinx_Xor6_paper_37.csv <==
number,name,cost,count
0,Bypass,0,159
1,FA,1,2
2,C6:111,2,4
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,15
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,12
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,6


==> data/luxor_all_raw/Xilinx_Xor6_paper_38.csv <==
number,name,cost,count
0,Bypass,0,12
1,FA,1,0
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_39.csv <==
number,name,cost,count
0,Bypass,0,8
1,FA,1,0
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_4.csv <==
number,name,cost,count
0,Bypass,0,21
1,FA,1,0
2,C6:111,2,12
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_40.csv <==
number,name,cost,count
0,Bypass,0,7
1,FA,1,2
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_41.csv <==
number,name,cost,count
0,Bypass,0,36
1,FA,1,1
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_42.csv <==
number,name,cost,count
0,Bypass,0,50
1,FA,1,6
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,4
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_43.csv <==
number,name,cost,count
0,Bypass,0,47
1,FA,1,5
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,4
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/luxor_all_raw/Xilinx_Xor6_paper_44.csv <==
number,name,cost,count
0,Bypass,0,49
1,FA,1,2
2,C6:111,2,3
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,6
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_45.csv <==
number,name,cost,count
0,Bypass,0,51
1,FA,1,5
2,C6:111,2,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,7
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,7
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_46.csv <==
number,name,cost,count
0,Bypass,0,108
1,FA,1,2
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,9
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,10
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_47.csv <==
number,name,cost,count
0,Bypass,0,129
1,FA,1,3
2,C6:111,2,2
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,12
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,11
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_48.csv <==
number,name,cost,count
0,Bypass,0,143
1,FA,1,3
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,18
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,13
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/luxor_all_raw/Xilinx_Xor6_paper_49.csv <==
number,name,cost,count
0,Bypass,0,147
1,FA,1,2
2,C6:111,2,0
3,C4:2K4(C2444:12221),4,3
4,C0606:5,4,18
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,16
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,5


==> data/luxor_all_raw/Xilinx_Xor6_paper_5.csv <==
number,name,cost,count
0,Bypass,0,13
1,FA,1,3
2,C6:111,2,23
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,4
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/luxor_all_raw/Xilinx_Xor6_paper_50.csv <==
number,name,cost,count
0,Bypass,0,158
1,FA,1,1
2,C6:111,2,4
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,18
5,C1406:5,4,2
6,C2206:5,4,0
7,C0615:5,4,21
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,3


==> data/luxor_all_raw/Xilinx_Xor6_paper_51.csv <==
number,name,cost,count
0,Bypass,0,160
1,FA,1,2
2,C6:111,2,4
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,29
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,17
8,C1415:5,4,1
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,7


==> data/luxor_all_raw/Xilinx_Xor6_paper_52.csv <==
number,name,cost,count
0,Bypass,0,147
1,FA,1,5
2,C6:111,2,6
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,23
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,30
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,11


==> data/luxor_all_raw/Xilinx_Xor6_paper_6.csv <==
number,name,cost,count
0,Bypass,0,19
1,FA,1,0
2,C6:111,2,47
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,4


==> data/luxor_all_raw/Xilinx_Xor6_paper_7.csv <==
number,name,cost,count
0,Bypass,0,34
1,FA,1,1
2,C6:111,2,97
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,10
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,16
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,5


==> data/luxor_all_raw/Xilinx_Xor6_paper_8.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,1
2,C6:111,2,197
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,36
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,19
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,7


==> data/luxor_all_raw/Xilinx_Xor6_paper_9.csv <==
number,name,cost,count
0,Bypass,0,113
1,FA,1,0
2,C6:111,2,397
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,94
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,21
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,0


==> data/outputs/Intel_LUT_Carry2_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,174,164,10
6,333,322,11
7,652,640,12
8,1279,1266,13
9,2511,2497,14


==> data/outputs/Intel_LUT_Carry2_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,19,13,6
3,35,28,7
4,68,60,8
5,131,122,9
5,312,302,10
6,604,593,11
7,1179,1167,12
8,2311,2298,13
1,6,2,4
1,11,5,6
2,17,10,7
3,30,22,8
4,54,46,8
5,104,94,10
5,291,280,11
6,533,521,12
7,999,986,13
8,1896,1882,14
9,3684,3669,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,19,10,9
2,22,12,10
2,27,16,11
2,37,24,13
2,48,34,14
2,61,46,15
2,78,62,16
3,67,50,17
3,73,55,18
3,90,71,19
3,109,89,20
3,120,91,29
1,6,1,5
1,11,3,8
2,16,6,10
2,23,11,12
2,33,19,14
2,50,34,16
3,52,34,18
3,67,47,20
3,85,63,22
3,105,81,24
3,129,103,26
3,161,133,28
3,199,169,30
4,175,143,32
4,203,169,34


==> data/outputs/Intel_LUT_Carry_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,250,240,10
6,505,494,11
7,1016,1004,12
8,2038,2025,13
9,4085,4071,14


==> data/outputs/Intel_LUT_Carry_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,21,15,6
3,41,34,7
4,83,75,8
5,166,157,9
5,336,326,10
6,675,664,11
7,1357,1345,12
8,2721,2708,13
1,7,2,5
1,11,5,6
2,21,14,7
3,40,32,8
4,82,73,9
5,166,156,10
5,336,325,11
6,675,663,12
7,1357,1344,13
8,2720,2706,14
9,5450,5435,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,20,12,8
2,28,18,10
2,37,26,11
2,47,34,13
2,60,46,14
2,71,56,15
2,85,69,16
3,100,83,17
3,117,99,18
3,135,116,19
3,154,134,20
3,174,145,29
1,7,2,5
1,13,5,8
2,20,10,10
2,30,18,12
2,43,29,14
2,58,42,16
3,76,58,18
3,97,77,20
3,120,98,22
3,147,123,24
3,175,149,26
3,207,179,28
3,240,210,30
4,279,247,32
4,321,287,34


==> data/outputs/Intel_LUT_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,294,284,10
6,580,569,11
7,1151,1139,12
8,2282,2269,13
9,4525,4511,14


==> data/outputs/Intel_LUT_ours12_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,175,165,10
6,337,326,11
7,657,645,12
8,1289,1276,13
9,2532,2518,14


==> data/outputs/Intel_LUT_ours12_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,19,13,6
3,35,28,7
4,68,60,8
5,132,123,9
5,318,308,10
6,614,603,11
7,1191,1179,12
8,2330,2317,13
1,6,2,4
1,11,5,6
2,17,10,7
3,30,22,8
4,55,46,9
5,104,95,9
5,306,295,11
6,552,540,12
7,1023,1010,13
8,1937,1923,14
9,3749,3734,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,20,11,9
2,22,12,10
2,27,16,11
2,37,24,13
2,49,36,13
2,63,48,15
2,81,65,16
3,67,50,17
3,73,55,18
3,90,71,19
3,110,90,20
3,123,94,29
1,6,1,5
1,11,3,8
2,16,6,10
2,24,12,12
2,35,21,14
2,52,36,16
3,53,35,18
3,68,48,20
3,85,63,22
3,106,82,24
3,133,107,26
3,166,138,28
3,213,183,30
4,178,146,32
4,213,179,34


==> data/outputs/Intel_LUT_ours1_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,250,240,10
6,505,494,11
7,1016,1004,12
8,2038,2025,13
9,4085,4071,14


==> data/outputs/Intel_LUT_ours1_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,21,15,6
3,41,34,7
4,83,75,8
5,166,157,9
5,341,331,10
6,675,664,11
7,1357,1345,12
8,2721,2708,13
1,7,2,5
1,11,5,6
2,21,14,7
3,40,32,8
4,82,73,9
5,166,156,10
5,338,327,11
6,676,664,12
7,1357,1344,13
8,2720,2706,14
9,5450,5435,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,20,12,8
2,28,18,10
2,37,26,11
2,47,34,13
2,60,46,14
2,73,58,15
2,85,69,16
3,101,84,17
3,118,100,18
3,135,116,19
3,154,134,20
3,175,146,29
1,7,2,5
1,13,5,8
2,20,10,10
2,30,18,12
2,43,29,14
2,59,43,16
3,76,58,18
3,97,77,20
3,120,98,22
3,147,123,24
3,175,149,26
3,207,179,28
3,254,224,30
4,281,249,32
4,319,285,34


==> data/outputs/Intel_LUT_ours2_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,215,205,10
6,404,393,11
7,779,767,12
8,1493,1480,13
9,2870,2856,14


==> data/outputs/Intel_LUT_ours2_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,14,9,5
2,23,17,6
3,45,38,7
4,85,77,8
5,163,154,9
5,449,439,10
6,862,851,11
7,1670,1658,12
8,3249,3236,13
1,6,2,4
1,13,7,6
2,19,12,7
3,33,25,8
4,59,50,9
5,113,103,10
5,406,395,11
6,721,709,12
7,1306,1293,13
8,2419,2405,14
9,4628,4613,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,23,14,9
2,22,12,10
2,27,16,11
2,42,29,13
2,57,43,14
2,76,61,15
2,103,87,16
3,67,50,17
3,73,55,18
3,100,81,19
3,122,102,20
3,131,102,29
1,6,1,5
1,11,3,8
2,16,6,10
2,24,12,12
2,36,22,14
2,61,45,16
3,53,35,18
3,71,51,20
3,92,70,22
3,117,93,24
3,152,126,26
3,195,167,28
3,257,227,30
4,181,149,32
4,210,176,34


==> data/outputs/Intel_LUT_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,7,3,4
1,14,9,5
2,26,20,6
3,51,44,7
4,103,95,8
5,206,197,9
5,474,464,10
6,935,924,11
7,1851,1839,12
8,3663,3650,13
1,7,2,5
1,13,7,6
2,24,17,7
3,46,38,8
4,91,82,9
5,182,172,10
5,452,441,11
6,864,852,12
7,1669,1656,13
8,3249,3235,14
9,6401,6386,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,25,16,9
2,29,19,10
2,38,27,11
2,53,41,12
2,70,56,14
2,88,73,15
2,112,96,16
3,106,89,17
3,122,104,18
3,147,128,19
3,175,155,20
3,190,161,29
1,7,2,5
1,13,5,8
2,22,12,10
2,33,21,12
2,48,34,14
2,71,55,16
3,82,64,18
3,107,87,20
3,134,112,22
3,168,144,24
3,205,179,26
3,251,223,28
3,306,276,30
4,302,270,32
4,345,311,34


==> data/outputs/Xilinx_Xor6_Carry_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,222,212,10
5,440,429,11
5,888,877,11
6,1751,1738,13
7,3496,3482,14


==> data/outputs/Xilinx_Xor6_Carry_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,10,5,5
2,20,14,6
3,39,32,7
3,78,70,8
4,154,145,9
4,312,302,10
5,607,596,11
6,1210,1198,12
6,2430,2417,13
1,6,1,5
1,10,4,6
2,20,13,7
2,40,32,8
3,76,67,9
4,150,140,10
4,298,287,11
5,586,574,12
6,1168,1155,13
6,2345,2331,14
7,4661,4646,15
1,3,0,3
1,5,0,5
1,9,3,6
1,13,5,8
1,16,8,8
1,18,8,10
2,25,14,11
2,31,18,13
2,38,24,14
2,45,30,15
2,54,38,16
2,62,45,17
2,66,48,18
2,76,57,19
2,87,67,20
2,99,70,29
1,5,0,5
1,12,4,8
1,17,8,9
2,24,12,12
2,31,17,14
2,39,23,16
2,47,29,18
2,57,37,20
2,69,47,22
2,85,62,23
3,94,70,24
3,111,83,28
3,128,98,30
3,145,113,32
3,166,132,34


==> data/outputs/Xilinx_Xor6_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,236,226,10
5,472,461,11
6,948,936,12
6,1900,1887,13
7,3799,3785,14


==> data/outputs/Xilinx_Xor6_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,10,5,5
2,20,14,6
3,39,32,7
3,79,71,8
4,159,150,9
5,319,309,10
5,640,629,11
6,1280,1268,12
7,2564,2551,13
1,6,1,5
1,10,4,6
2,20,13,7
2,40,32,8
3,78,69,9
4,156,146,10
5,315,304,11
5,631,619,12
6,1264,1251,13
7,2531,2517,14
7,5077,5062,15
1,3,0,3
1,5,0,5
1,9,3,6
1,14,6,8
1,20,11,9
2,26,16,10
2,34,23,11
2,44,31,13
2,53,39,14
2,64,49,15
2,77,61,16
2,91,74,17
2,105,87,18
2,122,103,19
3,143,123,20
3,163,134,29
1,5,0,5
1,12,4,8
1,20,10,10
2,29,17,12
2,40,26,14
2,54,38,16
2,70,52,18
2,89,69,20
3,110,88,22
3,133,109,24
3,157,131,26
3,188,160,28
3,217,187,30
3,252,220,32
3,289,255,34


==> data/outputs/Xilinx_tomas_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,267,257,10
5,510,499,11
6,990,978,12
6,2285,2272,13
7,4165,4151,14


==> data/outputs/Xilinx_tomas_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,12,7,5
2,24,18,6
3,47,40,7
3,100,92,8
4,195,186,9
5,380,370,10
5,820,809,11
6,1587,1575,12
7,3090,3077,13
1,6,1,5
1,11,5,6
2,22,15,7
2,49,41,8
3,86,77,9
4,168,158,10
5,328,317,11
5,709,697,12
6,1364,1351,13
7,2657,2643,14
7,6397,6382,15
1,3,0,3
1,5,0,5
1,9,3,6
1,14,6,8
1,20,11,9
2,26,16,10
2,34,23,11
2,44,31,13
2,53,39,14
2,64,49,15
2,77,61,16
2,92,75,17
2,106,88,18
2,122,103,19
3,139,119,20
3,161,132,29
1,5,0,5
1,12,4,8
1,20,10,10
2,29,17,12
2,40,26,14
2,54,38,16
2,70,52,18
2,89,69,20
3,111,89,22
3,134,110,24
3,158,132,26
3,190,162,28
3,216,186,30
3,250,218,32
3,285,251,34


==> data/outputs_old/Intel_LUT_Carry2_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,169,159,10
6,329,318,11
7,649,637,12
8,1275,1262,13
9,2511,2497,14


==> data/outputs_old/Intel_LUT_Carry2_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,19,13,6
3,35,28,7
4,68,60,8
5,131,122,9
5,312,302,10
6,599,588,11
7,1173,1161,12
8,2311,2298,13
1,6,2,4
1,11,5,6
2,17,10,7
3,30,22,8
4,54,46,8
5,104,94,10
5,291,280,11
6,533,521,12
7,991,978,13
8,1896,1882,14
9,3673,3658,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,19,10,9
2,22,12,10
2,27,16,11
2,37,24,13
2,48,34,14
2,53,38,15
2,78,62,16
3,67,50,17
3,73,55,18
3,90,71,19
3,109,89,20
3,119,90,29
1,6,1,5
1,11,3,8
2,16,6,10
2,23,11,12
2,33,19,14
2,50,34,16
3,52,34,18
3,67,47,20
3,84,62,22
3,100,76,24
3,128,102,26
3,154,126,28
3,192,162,30
4,179,147,32
4,202,168,34


==> data/outputs_old/Intel_LUT_Carry_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,250,240,10
6,505,494,11
7,1016,1004,12
8,2038,2025,13
9,4073,4059,14


==> data/outputs_old/Intel_LUT_Carry_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,21,15,6
3,41,34,7
4,83,75,8
5,160,151,9
5,334,324,10
6,675,664,11
7,1339,1327,12
8,2713,2700,13
1,7,2,5
1,11,5,6
2,21,14,7
3,40,32,8
4,80,71,9
5,166,156,10
5,336,325,11
6,675,663,12
7,1357,1344,13
8,2696,2682,14
9,5450,5435,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,20,12,8
2,28,18,10
2,37,26,11
2,47,34,13
2,60,46,14
2,71,56,15
2,85,69,16
3,100,83,17
3,117,99,18
3,135,116,19
3,154,134,20
3,170,141,29
1,7,2,5
1,13,5,8
2,20,10,10
2,30,18,12
2,43,29,14
2,58,42,16
3,74,56,18
3,97,77,20
3,120,98,22
3,146,122,24
3,175,149,26
3,206,178,28
3,240,210,30
4,280,248,32
4,317,283,34


==> data/outputs_old/Intel_LUT_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,294,284,10
6,580,569,11
7,1151,1139,12
8,2282,2269,13
9,4522,4508,14


==> data/outputs_old/Intel_LUT_ours12_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,171,161,10
6,337,326,11
7,657,645,12
8,1289,1276,13
9,2534,2520,14


==> data/outputs_old/Intel_LUT_ours12_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,19,13,6
3,35,28,7
4,68,60,8
5,132,123,9
5,318,308,10
6,614,603,11
7,1187,1175,12
8,2330,2317,13
1,6,2,4
1,11,5,6
2,17,10,7
3,30,22,8
4,55,46,9
5,101,92,9
5,306,295,11
6,552,540,12
7,1023,1010,13
8,1930,1916,14
9,3748,3733,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,20,11,9
2,22,12,10
2,27,16,11
2,37,24,13
2,49,36,13
2,63,48,15
2,81,65,16
3,67,50,17
3,73,55,18
3,90,71,19
3,110,90,20
3,122,93,29
1,6,1,5
1,11,3,8
2,16,6,10
2,24,12,12
2,35,21,14
2,52,36,16
3,53,35,18
3,68,48,20
3,85,63,22
3,105,81,24
3,130,104,26
3,163,135,28
3,209,179,30
4,177,145,32
4,199,165,34


==> data/outputs_old/Intel_LUT_ours1_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,250,240,10
6,505,494,11
7,1016,1004,12
8,2022,2009,13
9,4085,4071,14


==> data/outputs_old/Intel_LUT_ours1_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,11,6,5
2,21,15,6
3,41,34,7
4,83,75,8
5,166,157,9
5,336,326,10
6,663,652,11
7,1357,1345,12
8,2715,2702,13
1,7,2,5
1,11,5,6
2,21,14,7
3,40,32,8
4,82,73,9
5,166,156,10
5,338,327,11
6,676,664,12
7,1357,1344,13
8,2696,2682,14
9,5451,5436,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,20,12,8
2,28,18,10
2,37,26,11
2,47,34,13
2,60,46,14
2,73,58,15
2,85,69,16
3,100,83,17
3,118,100,18
3,135,116,19
3,154,134,20
3,171,142,29
1,7,2,5
1,13,5,8
2,20,10,10
2,30,18,12
2,42,28,14
2,53,37,16
3,76,58,18
3,97,77,20
3,120,98,22
3,146,122,24
3,175,149,26
3,194,166,28
3,249,219,30
4,279,247,32
4,319,285,34


==> data/outputs_old/Intel_LUT_ours2_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
5,215,205,10
6,404,393,11
7,779,767,12
8,1493,1480,13
9,2851,2837,14


==> data/outputs_old/Intel_LUT_ours2_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,6,2,4
1,14,9,5
2,23,17,6
3,45,38,7
4,85,77,8
5,163,154,9
5,449,439,10
6,862,851,11
7,1651,1639,12
8,3249,3236,13
1,6,2,4
1,13,7,6
2,19,12,7
3,33,25,8
4,59,50,9
5,113,103,10
5,406,395,11
6,717,705,12
7,1306,1293,13
8,2419,2405,14
9,4616,4601,15
1,3,0,3
1,5,0,5
1,9,4,5
1,12,5,7
1,23,14,9
2,22,12,10
2,27,16,11
2,42,29,13
2,57,43,14
2,76,61,15
2,103,87,16
3,67,50,17
3,73,55,18
3,99,80,19
3,122,102,20
3,131,102,29
1,6,1,5
1,11,3,8
2,16,6,10
2,24,12,12
2,36,22,14
2,61,45,16
3,53,35,18
3,71,51,20
3,92,70,22
3,117,93,24
3,152,126,26
3,193,165,28
3,257,227,30
4,182,150,32
4,207,173,34


==> data/outputs_old/Intel_LUT_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,4,1,3
1,7,3,4
1,14,9,5
2,26,20,6
3,51,44,7
4,103,95,8
5,206,197,9
5,474,464,10
6,932,921,11
7,1851,1839,12
8,3663,3650,13
1,7,2,5
1,13,7,6
2,24,17,7
3,46,38,8
4,91,82,9
5,182,172,10
5,452,441,11
6,864,852,12
7,1669,1656,13
8,3225,3211,14
9,6391,6376,15
1,3,0,3
1,5,0,5
1,10,4,6
1,15,7,8
1,25,16,9
2,29,19,10
2,38,27,11
2,53,41,12
2,70,56,14
2,88,73,15
2,112,96,16
3,106,89,17
3,122,104,18
3,137,118,19
3,174,154,20
3,191,162,29
1,7,2,5
1,13,5,8
2,22,12,10
2,33,21,12
2,48,34,14
2,71,55,16
3,82,64,18
3,107,87,20
3,125,103,22
3,168,144,24
3,177,151,26
3,249,221,28
3,301,271,30
4,295,263,32
4,345,311,34


==> data/outputs_old/Xilinx_Xor6_Carry_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,222,212,10
5,434,423,11
5,888,877,11
6,1751,1738,13
7,3496,3482,14


==> data/outputs_old/Xilinx_Xor6_Carry_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,10,5,5
2,20,14,6
3,39,32,7
3,78,70,8
4,154,145,9
4,308,298,10
5,607,596,11
6,1210,1198,12
6,2430,2417,13
1,6,1,5
1,10,4,6
2,20,13,7
2,40,32,8
3,71,62,9
4,150,140,10
4,294,283,11
5,586,574,12
6,1158,1145,13
6,2335,2321,14
7,4649,4634,15
1,3,0,3
1,5,0,5
1,9,3,6
1,13,5,8
1,16,8,8
1,18,8,10
2,25,14,11
2,31,18,13
2,38,24,14
2,45,30,15
2,54,38,16
2,62,45,17
2,66,48,18
2,76,57,19
2,87,67,20
2,88,59,29
1,5,0,5
1,12,4,8
1,17,8,9
2,24,12,12
2,29,17,12
2,39,23,16
2,47,29,18
2,57,37,20
2,69,47,22
2,85,62,23
3,97,71,26
3,110,82,28
3,126,96,30
3,141,109,32
3,160,126,34


==> data/outputs_old/Xilinx_Xor6_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,236,226,10
5,472,461,11
6,948,936,12
6,1890,1877,13
7,3793,3779,14


==> data/outputs_old/Xilinx_Xor6_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,10,5,5
2,20,14,6
3,39,32,7
3,79,71,8
4,159,150,9
5,319,309,10
5,640,629,11
6,1260,1248,12
7,2564,2551,13
1,6,1,5
1,10,4,6
2,20,13,7
2,40,32,8
3,74,65,9
4,156,146,10
5,315,304,11
5,631,619,12
6,1264,1251,13
7,2532,2518,14
7,5055,5040,15
1,3,0,3
1,5,0,5
1,9,3,6
1,14,6,8
1,20,11,9
2,26,16,10
2,34,23,11
2,44,31,13
2,53,39,14
2,64,49,15
2,77,61,16
2,91,74,17
2,105,87,18
2,87,68,19
3,139,119,20
3,159,130,29
1,5,0,5
1,8,0,8
1,20,10,10
2,29,17,12
2,40,26,14
2,54,38,16
2,70,52,18
2,76,56,20
3,110,88,22
3,133,109,24
3,160,134,26
3,183,155,28
3,221,191,30
3,248,216,32
3,288,254,34


==> data/outputs_old/Xilinx_tomas_bnn.csv <==
stage,total_cost,solver_cost,final_stage_cost
4,267,257,10
5,510,499,11
6,990,978,12
6,2285,2272,13
7,4168,4154,14


==> data/outputs_old/Xilinx_tomas_paper.csv <==
stage,total_cost,solver_cost,final_stage_cost
1,3,0,3
1,6,2,4
1,12,7,5
2,24,18,6
3,47,40,7
3,100,92,8
4,195,186,9
5,371,361,10
5,812,801,11
6,1587,1575,12
7,3069,3056,13
1,6,1,5
1,11,5,6
2,22,15,7
2,49,41,8
3,86,77,9
4,168,158,10
5,328,317,11
5,705,693,12
6,1364,1351,13
7,2657,2643,14
7,6397,6382,15
1,3,0,3
1,5,0,5
1,9,3,6
1,14,6,8
1,20,11,9
2,26,16,10
2,34,23,11
2,44,31,13
2,53,39,14
2,64,49,15
2,77,61,16
2,91,74,17
2,106,88,18
2,114,95,19
3,130,110,20
3,147,118,29
1,5,0,5
1,8,0,8
1,20,10,10
2,29,17,12
2,40,26,14
2,54,38,16
2,70,52,18
2,89,69,20
3,110,88,22
3,135,111,24
3,132,106,26
3,186,158,28
3,216,186,30
3,219,187,32
3,286,252,34


==> data/tomas_paper_raw/Xilinx_tomas_paper_0.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_1.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_10.csv <==
number,name,cost,count
0,Bypass,0,1270
1,FA,1,4
2,C6:111,3,508
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,143
5,C1406:5,4,6
6,C2206:5,4,0
7,C0615:5,4,68
8,C1415:5,4,1
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,324


==> data/tomas_paper_raw/Xilinx_tomas_paper_11.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_12.csv <==
number,name,cost,count
0,Bypass,0,3
1,FA,1,0
2,C6:111,3,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_13.csv <==
number,name,cost,count
0,Bypass,0,9
1,FA,1,2
2,C6:111,3,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_14.csv <==
number,name,cost,count
0,Bypass,0,6
1,FA,1,0
2,C6:111,3,9
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_15.csv <==
number,name,cost,count
0,Bypass,0,14
1,FA,1,3
2,C6:111,3,6
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,16


==> data/tomas_paper_raw/Xilinx_tomas_paper_16.csv <==
number,name,cost,count
0,Bypass,0,43
1,FA,1,24
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,3
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,1
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,39


==> data/tomas_paper_raw/Xilinx_tomas_paper_17.csv <==
number,name,cost,count
0,Bypass,0,186
1,FA,1,23
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,10
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,14
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,93


==> data/tomas_paper_raw/Xilinx_tomas_paper_18.csv <==
number,name,cost,count
0,Bypass,0,49
1,FA,1,4
2,C6:111,3,71
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,23
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,37
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,2
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,112


==> data/tomas_paper_raw/Xilinx_tomas_paper_19.csv <==
number,name,cost,count
0,Bypass,0,217
1,FA,1,130
2,C6:111,3,43
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,39
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,83
8,C1415:5,4,2
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,294


==> data/tomas_paper_raw/Xilinx_tomas_paper_2.csv <==
number,name,cost,count
0,Bypass,0,1
1,FA,1,1
2,C6:111,3,2
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_20.csv <==
number,name,cost,count
0,Bypass,0,968
1,FA,1,248
2,C6:111,3,1
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,54
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,171
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,742


==> data/tomas_paper_raw/Xilinx_tomas_paper_21.csv <==
number,name,cost,count
0,Bypass,0,247
1,FA,1,0
2,C6:111,3,1296
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,207
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,323
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,8
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,3
14,C25:121,2,165


==> data/tomas_paper_raw/Xilinx_tomas_paper_22.csv <==
number,name,cost,count
0,Bypass,0,4
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_23.csv <==
number,name,cost,count
0,Bypass,0,9
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_24.csv <==
number,name,cost,count
0,Bypass,0,7
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_25.csv <==
number,name,cost,count
0,Bypass,0,5
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_26.csv <==
number,name,cost,count
0,Bypass,0,2
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_27.csv <==
number,name,cost,count
0,Bypass,0,27
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_28.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_29.csv <==
number,name,cost,count
0,Bypass,0,40
1,FA,1,3
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,3
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,4
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_3.csv <==
number,name,cost,count
0,Bypass,0,11
1,FA,1,0
2,C6:111,3,4
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_30.csv <==
number,name,cost,count
0,Bypass,0,45
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,7
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_31.csv <==
number,name,cost,count
0,Bypass,0,44
1,FA,1,3
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,8
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_32.csv <==
number,name,cost,count
0,Bypass,0,29
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,8


==> data/tomas_paper_raw/Xilinx_tomas_paper_33.csv <==
number,name,cost,count
0,Bypass,0,33
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,5
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,4


==> data/tomas_paper_raw/Xilinx_tomas_paper_34.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,10
5,C1406:5,4,2
6,C2206:5,4,0
7,C0615:5,4,6
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,4


==> data/tomas_paper_raw/Xilinx_tomas_paper_35.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,3
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,11
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,6
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,5
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_36.csv <==
number,name,cost,count
0,Bypass,0,105
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,12
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,10
8,C1415:5,4,0
9,C2215:5,4,1
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,6


==> data/tomas_paper_raw/Xilinx_tomas_paper_37.csv <==
number,name,cost,count
0,Bypass,0,146
1,FA,1,4
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,10
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,15
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_38.csv <==
number,name,cost,count
0,Bypass,0,12
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_39.csv <==
number,name,cost,count
0,Bypass,0,7
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,0
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_4.csv <==
number,name,cost,count
0,Bypass,0,28
1,FA,1,7
2,C6:111,3,5
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,5


==> data/tomas_paper_raw/Xilinx_tomas_paper_40.csv <==
number,name,cost,count
0,Bypass,0,7
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,0
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,2
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_41.csv <==
number,name,cost,count
0,Bypass,0,36
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,1
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_42.csv <==
number,name,cost,count
0,Bypass,0,50
1,FA,1,6
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,4
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,1
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_43.csv <==
number,name,cost,count
0,Bypass,0,51
1,FA,1,6
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,4
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,3
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,0


==> data/tomas_paper_raw/Xilinx_tomas_paper_44.csv <==
number,name,cost,count
0,Bypass,0,57
1,FA,1,6
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,5
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,6
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,1


==> data/tomas_paper_raw/Xilinx_tomas_paper_45.csv <==
number,name,cost,count
0,Bypass,0,52
1,FA,1,5
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,5
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,10
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_46.csv <==
number,name,cost,count
0,Bypass,0,124
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,11
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,9
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_47.csv <==
number,name,cost,count
0,Bypass,0,120
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,14
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,10
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_48.csv <==
number,name,cost,count
0,Bypass,0,136
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,13
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,12
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_49.csv <==
number,name,cost,count
0,Bypass,0,171
1,FA,1,4
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,23
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,13
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,3


==> data/tomas_paper_raw/Xilinx_tomas_paper_5.csv <==
number,name,cost,count
0,Bypass,0,19
1,FA,1,0
2,C6:111,3,20
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,2
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,2
8,C1415:5,4,0
9,C2215:5,4,1
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,4


==> data/tomas_paper_raw/Xilinx_tomas_paper_50.csv <==
number,name,cost,count
0,Bypass,0,189
1,FA,1,2
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,22
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,22
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,2


==> data/tomas_paper_raw/Xilinx_tomas_paper_51.csv <==
number,name,cost,count
0,Bypass,0,182
1,FA,1,1
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,1
4,C0606:5,4,22
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,16
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,9


==> data/tomas_paper_raw/Xilinx_tomas_paper_52.csv <==
number,name,cost,count
0,Bypass,0,190
1,FA,1,0
2,C6:111,3,0
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,24
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,32
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,2
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,2
14,C25:121,2,4


==> data/tomas_paper_raw/Xilinx_tomas_paper_6.csv <==
number,name,cost,count
0,Bypass,0,61
1,FA,1,2
2,C6:111,3,34
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,5
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,5
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,17


==> data/tomas_paper_raw/Xilinx_tomas_paper_7.csv <==
number,name,cost,count
0,Bypass,0,163
1,FA,1,38
2,C6:111,3,45
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,6
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,16
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,0
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,48


==> data/tomas_paper_raw/Xilinx_tomas_paper_8.csv <==
number,name,cost,count
0,Bypass,0,23
1,FA,1,8
2,C6:111,3,175
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,17
5,C1406:5,4,1
6,C2206:5,4,0
7,C0615:5,4,32
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,1
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,1
14,C25:121,2,30


==> data/tomas_paper_raw/Xilinx_tomas_paper_9.csv <==
number,name,cost,count
0,Bypass,0,403
1,FA,1,8
2,C6:111,3,297
3,C4:2K4(C2444:12221),4,0
4,C0606:5,4,72
5,C1406:5,4,0
6,C2206:5,4,0
7,C0615:5,4,34
8,C1415:5,4,0
9,C2215:5,4,0
10,C0623:5,4,3
11,C1423:5,4,0
12,C2223:5,4,0
13,C1325:5,4,0
14,C25:121,2,120

